Search for long-lived stopped R-hadrons decaying out-of-time with pp collisions using the ATLAS detector

An updated search is performed for gluino, top squark, or bottom squark R-hadrons that have come to rest within the ATLAS calorimeter, and decay at some later time to hadronic jets and a neutralino, using 5.0 and 22.9 fb-1 of pp collisions at 7 and 8 TeV, respectively. Candidate decay events are triggered in selected empty bunch crossings of the LHC in order to remove pp collision backgrounds. Selections based on jet shape and muon-system activity are applied to discriminate signal events from cosmic ray and beam-halo muon backgrounds. In the absence of an excess of events, improved limits are set on gluino, stop, and sbottom masses for different decays, lifetimes, and neutralino masses. With a neutralino of mass 100 GeV, the analysis excludes gluinos with mass below 832 GeV (with an expected lower limit of 731 GeV), for a gluino lifetime between 10 microseconds and 1000 s in the generic R-hadron model with equal branching ratios for decays to qqbar+neutralino and gluon+neutralino. Under the same assumptions for the neutralino mass and squark lifetime, top squarks and bottom squarks in the Regge R-hadron model are excluded with masses below 379 and 344 GeV, respectively.

==> Metadata.txt <==
Title: Search for long-lived stopped R-hadrons decaying out-of-time with pp collisions using the ATLAS detector

Abstract: An updated search is performed for gluino, top squark, or bottom squark R-hadrons that have come to rest within the ATLAS calorimeter, and decay at some later time to hadronic jets and a neutralino, using 5.0 and 22.9 fb^-1 of pp collisions at 7 and 8 TeV, respectively. Candidate decay events are triggered in selected empty bunch crossings of the LHC in order to remove pp collision backgrounds. Selections based on jet shape and muon-system activity are applied to discriminate signal events from cosmic ray and beam-halo muon backgrounds. In the absence of an excess of events, improved limits are set on gluino, stop, and sbottom masses for different decays, lifetimes, and neutralino masses. With a neutralino of mass 100 GeV, the analysis excludes gluinos with mass below 832 GeV (with an expected lower limit of 731 GeV), for a gluino lifetime between 10 microseconds and 1000 s in the generic R-hadron model with equal branching ratios for decays to qqbar+neutralino and gluino+neutralino. Under the same  assumptions for the neutralino mass and squark lifetime, top squarks and bottom squarks in the Regge $R$-hadron model are excluded with masses below 379 and 344 GeV, respectively.

Comments: 19 pages plus author list (31 pages total), 11 figures, 6 tables, submitted to Physical Review D, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-03/

CERN preprint ID: CERN-PH-EP-2013-161


